Core-Collapse Supernovae and Host Galaxy Stellar Populations

We have used images and spectra of the Sloan Digital Sky Survey to examine the host galaxies of 519 nearby supernovae. The colors at the sites of the explosions, as well as chemical abundances, and specific star formation rates of the host galaxies provide circumstantial evidence on the origin of each supernova type. We examine separately SN II, SN IIn, SN IIb, SN Ib, SN Ic, and SN Ic with broad lines (SN Ic-BL). For host galaxies that have multiple spectroscopic fibers, we select the fiber with host radial offset most similar to that of the SN. Type Ic SN explode at small host offsets, and their hosts have exceptionally strongly star-forming, metal-rich, and dusty stellar populations near their centers. The SN Ic-BL and SN IIb explode in exceptionally blue locations, and, in our sample, we find that the host spectra for SN Ic-BL show lower average oxygen abundances than those for SN Ic. SN IIb host fiber spectra are also more metal-poor than those for SN Ib, although a significant difference exists for only one of two strong-line diagnostics. SN Ic-BL host galaxy emission lines show strong central specific star formation rates. In contrast, we find no strong evidence for different environments for SN IIn compared to the sites of SN II. Because our supernova sample is constructed from a variety of sources, there is always a risk that sampling methods can produce misleading results. We have separated the supernovae discovered by targeted surveys from those discovered by galaxy-impartial searches to examine these questions and show that our results do not depend sensitively on the discovery technique.

==> table1_machine.txt <==
Title:
Authors:
Table:
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label                    Explanations
--------------------------------------------------------------------------------
   1-  8 A8     --      SN                       SN Name
  10- 17 A8     --      Type                     Spectroscopic SN Type
  19- 19 I1     --      TypeReference            Spectroscopic SN Type Reference
  21- 25 F5.3   --      z                        Redshift
  27- 27 A1     --      TargetedGalaxyImpartial  Targeted (T) or Galaxy-Impartial (I) SN Search
  29- 29 A1     --      ProfessionalAmateur      Professional (P) or Amateur (A) SN Search
  31- 85 A55    --      DiscoveryTeam            SN Search Name
--------------------------------------------------------------------------------
Note (1):   ***ADD LENGTHY NOTES HERE***
Note (2):   ***OR REMOVE THIS SECTION***
--------------------------------------------------------------------------------
PTF09axi II         0.064 I P PTF                                                     
PTF09bce II         0.023 I P PTF                                                     
PTF09cjq II         0.019 I P PTF                                                     
PTF09cvi II         0.030 I P PTF                                                     
PTF09dra II         0.077 I P PTF                                                     
PTF09ebq II         0.024 I P PTF                                                     
PTF09ecm II         0.029 I P PTF                                                     
PTF09fbf II         0.021 I P PTF                                                     
PTF09fmk II         0.063 I P PTF                                                     
PTF09fqa II         0.030 I P PTF                                                     
PTF09hdo II         0.047 I P PTF                                                     
PTF09hzg II         0.028 I P PTF                                                     
PTF09iex II         0.020 I P PTF                                                     
PTF09ige II         0.064 I P PTF                                                     
PTF09ism II         0.029 I P PTF                                                     
PTF09sh  II         0.038 I P PTF                                                     
PTF09tm  II         0.035 I P PTF                                                     
PTF09uj  II         0.065 I P PTF                                                     
PTF10bau II         0.026 I P PTF                                                     
PTF10bgl II         0.030 I P PTF                                                     
PTF10cd  II         0.045 I P PTF                                                     
PTF10con II         0.033 I P PTF                                                     
PTF10cqh II         0.041 I P PTF                                                     
PTF10cwx II         0.073 I P PTF                                                     
PTF10cxq II         0.047 I P PTF                                                     
PTF10cxx II         0.034 I P PTF                                                     
PTF10czn II         0.045 I P PTF                                                     
PTF10dk  II         0.074 I P PTF                                                     
PTF10hv  II         0.052 I P PTF                                                     
2007rw   II       1 0.009 T P Madison, Li (LOSS)                                      
1990ah   II         0.017 T P Pollas                                                  
1991ao   II         0.016 T P Pollas                                                  
1992I    II         0.012 T P Buil                                                    
1992ad   II         0.004 T P Evans                                                   
1993W    II         0.018 T P Pollas                                                  
1993ad   II         0.017 T P Pollas                                                  
1994P    II         0.004 T P Sackett                                                 
1994ac   II         0.018 T P McNaught                                                
1995H    II         0.005 T P Mueller                                                 
1995J    II         0.010 T A Johnson                                                 
1995V    II         0.005 T A Evans                                                   
1995Z    II         0.016 T P Mueller                                                 
1995ab   II         0.019 T P Pollas                                                  
1995ag   II         0.005 T P Mueller                                                 
1995ah   II         0.015 T P Popescu et al.                                          
1995ai   II         0.018 T P Pollas                                                  
1996B    II         0.014 T A Gabrijelcic                                             
1996an   II         0.005 T A Aoki                                                    
1996bw   II         0.018 T P BAO Supernova Survey                                    
1996cc   II         0.007 T A Sasaki                                                  
1997W    II         0.018 T P Berlind, Garnavich                                      
1997aa   II         0.012 T P BAO Supernova Survey                                    
1997bn   II         0.014 T P BAO Supernova Survey                                    
1997bo   II         0.012 T P BAO Supernova Survey                                    
1997co   II         0.023 T P BAO Supernova Search                                    
1997cx   II         0.005 T A Schwartz                                                
1997db   II         0.005 T A Schwartz                                                
1997dn   II         0.004 T A Boles                                                   
1997ds   II         0.009 T P BAO Supernova Search                                    
1998R    II         0.007 T P Berlind, Carter                                         
1998W    II         0.012 T P LOSS                                                    
1998Y    II         0.013 T P LOSS                                                    
1998ar   II         0.012 T P BAO Supernova Survey                                    
1998bm   II         0.005 T P LOSS                                                    
1998dn   II         0.001 T P BAO                                                     
1999D    II         0.010 T P BAO Supernova Search                                    
1999an   II         0.005 T P BAO Supernova Survey                                    
1999ap   II         0.040 I P SCP                                                     
1999cd   II         0.014 T P LOSS                                                    
1999dh   II         0.011 T P LOSS                                                    
1999et   II         0.016 T P Cappellaro                                              
1999ge   II         0.019 T P LOSS                                                    
1999gg   II         0.014 T A Boles                                                   
1999gk   II         0.008 T P Berlind                                                 
1999gl   II         0.017 T A Boles                                                   
2000I    II         0.022 T A Puckett                                                 
2000au   II         0.020 T A Puckett, Langoussis                                     
2000cb   II         0.006 T P LOSS                                                    
2000el   II         0.010 T A Puckett, George                                         
2000ez   II         0.011 T A Armstrong                                               
2000fe   II         0.014 T P LOTOSS                                                  
2001H    II         0.018 T A Holmes                                                  
2001J    II         0.013 T P LOTOSS                                                  
2001K    II         0.011 T P BAO                                                     
2001Q    II         0.012 T P LOTOSS                                                  
2001aa   II         0.021 T A Armstrong                                               
2001ab   II         0.017 T P LOTOSS                                                  
2001ae   II         0.023 T P LOTOSS                                                  
2001ax   II         0.020 I P Schaefer, QUEST                                         
2001bk   II         0.043 I P QUEST                                                   
2001cl   II         0.016 T P LOTOSS                                                  
2001cm   II         0.011 T P Beijing Observatory                                     
2001cx   II         0.016 T P LOTOSS                                                  
2001cy   II         0.016 T P LOTOSS                                                  
2001ee   II         0.015 T A Armstrong                                               
2001fb   II         0.032 I P SDSS                                                    
2001fc   II         0.017 T A Puckett, Cox                                            
2001ff   II         0.013 T P LOTOSS                                                  
2001hg   II         0.009 T A Puckett, Sehgal                                         
2002an   II         0.013 T A Sano                                                    
2002aq   II         0.017 T P LOTOSS                                                  
2002bh   II         0.017 T P LOTOSS                                                  
2002bx   II         0.008 T P LOTOSS; Boles                                           
2002ca   II         0.011 T A Puckett, Kerns; LOTOSS                                  
2002ce   II         0.007 T A Arbour                                                  
2002ej   II         0.016 T A Puckett, Kerns                                          
2002em   II         0.014 T A Armstrong                                               
2002ew   II         0.030 I P NEAT/Wood-Vasey et al.                                  
2002gd   II         0.009 T A Klotz; Puckett, Langoussis                              
2002hg   II         0.010 T A Boles                                                   
2002hj   II         0.024 I P NEAT/Wood-Vasey et al.                                  
2002hm   II         0.012 T A Boles                                                   
2002ig   II         0.077 I P SDSS                                                    
2002in   II         0.076 I P SDSS                                                    
2002ip   II         0.079 I P SDSS                                                    
2002iq   II         0.056 I P SDSS                                                    
2002jl   II         0.064 I P NEAT/Wood-Vasey et al.                                  
2003C    II         0.017 T A Puckett, Cox                                            
2003O    II         0.016 T A Rich                                                    
2003bk   II         0.004 T P LOTOSS                                                  
2003bl   II         0.014 T P LOTOSS                                                  
2003cn   II         0.018 T P LOTOSS                                                  
2003da   II         0.014 T A Boles                                                   
2003dq   II         0.046 I P NEAT/Wood-Vasey et al.                                  
2003ej   II         0.017 T P LOTOSS                                                  
2003hg   II         0.014 T P LOTOSS                                                  
2003hk   II         0.023 T A Boles; LOTOSS                                           
2003hl   II         0.008 T P LOTOSS                                                  
2003iq   II         0.008 T A Llapasset                                               
2003jc   II         0.019 T P LOSS                                                    
2003kx   II         0.006 T A Armstrong                                               
2003ld   II         0.014 T A Puckett, Cox                                            
2003lp   II         0.008 T A Puckett, Toth                                           
2004D    II         0.021 T P LOSS                                                    
2004G    II         0.005 T A Kushida                                                 
2004T    II         0.021 T P LOSS                                                    
2004Z    II         0.023 T A Boles                                                   
2004bn   II         0.022 T P LOSS                                                    
2004ci   II         0.014 T A LOSS                                                    
2004dh   II         0.019 T P LOSS                                                    
2004ei   II         0.019 T A Boles                                                   
2004ek   II         0.017 T A Boles; Puckett, Cox                                     
2004em   II         0.015 T A Armstrong                                               
2004er   II         0.015 T P LOSS                                                    
2004gy   II         0.027 I P Quimby et al.                                           
2004ht   II         0.067 I P Frieman, SDSS                                           
2004hv   II         0.061 I P Frieman, SDSS Collaboration                             
2004hx   II         0.014 I P Frieman, SDSS Collaboration                             
2004hy   II         0.058 I P Frieman, SDSS Collaboration                             
2005H    II         0.013 T P LOSS                                                    
2005I    II         0.018 T P LOSS                                                    
2005Y    II         0.016 T P LOSS                                                    
2005Z    II         0.019 T P LOSS                                                    
2005aa   II         0.021 T P LOSS                                                    
2005ab   II         0.015 T A Itagaki                                                 
2005au   II         0.018 T A Arbour                                                  
2005bb   II         0.009 T P LOSS                                                    
2005bn   II         0.028 I P SubbaRao, SDSS Collaboration                            
2005ci   II         0.008 T P LOSS                                                    
2005dp   II         0.009 T A Itagaki                                                 
2005dq   II         0.022 T A Armstrong                                               
2005dz   II         0.019 T A LOSS                                                    
2005eb   II         0.015 T P LOSS                                                    
2005en   II         0.017 T A LOSS                                                    
2005gi   II         0.050 I P SDSS                                                    
2005gm   II         0.022 T P Luckas, Trondal, Schwartz                               
2005ip   II         0.007 T A Boles                                                   
2005kb   II         0.015 I P SDSS                                                    
2005kh   II         0.007 T P LOSS                                                    
2005kk   II         0.017 T P LOSS                                                    
2005lb   II         0.030 I P SDSS                                                    
2005lc   II         0.010 I P SDSS                                                    
2005mg   II         0.013 T A Newton, Puckett                                         
2006J    II         0.019 T P LOSS                                                    
2006O    II         0.019 T A Rich                                                    
2006V    II         0.016 T P Chen, Taiwan Supernova Survey                           
2006at   II         0.015 T A Dintinjana, Mikuz                                       
2006be   II         0.007 T P LOSS                                                    
2006bj   II         0.038 I P Quimby                                                  
2006bx   II         0.019 T P LOSS                                                    
2006by   II         0.019 T P LOSS                                                    
2006cx   II         0.019 T P LOSS                                                    
2006dk   II         0.016 T A Migliardi                                               
2006dp   II         0.019 T A Monard                                                  
2006ed   II         0.017 T P LOSS                                                    
2006ee   II         0.015 T P LOSS                                                    
2006ek   II         0.020 T P LOSS                                                    
2006fg   II         0.030 I P SDSS II                                                 
2006gs   II         0.019 T A Itagaki                                                 
2006iu   II         0.022 T P LOSS                                                    
2006iw   II         0.030 I P SDSS II                                                 
2006kh   II         0.060 I P SDSS                                                    
2006pc   II         0.060 I P SDSS                                                    
2006qn   II         0.022 T P Joubert, Li (LOSS)                                      
2006st   II         0.011 T P Winslow, Li (LOSS)                                      
2007L    II         0.018 T P Mostardi, Li (LOSS)                                     
2007T    II         0.013 T P Madison, Li (LOSS)                                      
2007am   II         0.010 T P Joubert, Li (LOSS)                                      
2007an   II         0.011 T A Migliardi                                               
2007be   II         0.013 T A Moretti, Tomaselli                                      
2007fp   II         0.019 T P Liou, Chen, et al. (Taiwan Supernova Survey)            
2007gw   II         0.016 T A Itagaki                                                 
2007ib   II         0.030 I P SDSS                                                    
2007il   II         0.021 T P Chu, Li (LOSS)                                          
2007jn   II         0.060 I P SDSS                                                    
2007kw   II         0.070 I P SDSS                                                    
2007ky   II         0.070 I P SDSS                                                    
2007lb   II         0.060 I P SDSS                                                    
2007ld   II         0.030 I P SDSS                                                    
2007lj   II         0.040 I P SDSS                                                    
2007lx   II         0.057 I P SDSS                                                    
2007md   II         0.050 I P SDSS                                                    
2007sz   II         0.020 I P ESSENCE                                                 
2007tn   II         0.050 I P ESSENCE                                                 
2008N    II         0.008 T P Winslow, Li, Filippenko (LOSS)                          
2008aa   II         0.022 T P Madison, Li, Filippenko (LOSS)                          
2008ak   II         0.008 T A Boles; Londero                                          
2008bh   II         0.015 T P Pignata et al. (CHASE); Narla, Li, Filippenko (LOSS)    
2008bj   II         0.019 I P Yuan et al. (ROTSE)                                     
2008bl   II         0.015 T A Duszanowicz                                             
2008bx   II         0.008 T A Puckett, Gagliano                                       
2008ch   II         0.013 T P LOSS                                                    
2008dw   II         0.013 T P LOSS                                                    
2008ej   II         0.021 T P LOSS                                                    
2008gd   II         0.059 I P Yuan et al. (ROTSE)                                     
2008gz   II         0.006 T A Itagaki                                                 
2009H    II         0.005 T P LOSS                                                    
2009af   II         0.009 T A Cortini                                                 
2009at   II         0.005 T A Noguchi                                                 
2009ay   II         0.022 T A Puckett, Peoples                                        
2009bj   II         0.027 I P Palomar TF                                              
2009bk   II         0.039 I P Palomar TF                                              
2009bl   II         0.040 I P Palomar TF                                              
2009ct   II         0.060 I P Palomar Transient Factory                               
2009dd   II         0.002 T A Cortini                                                 
2009fe   II         0.047 I P Kasliwal et al. (PTF)                                   
2009hd   II         0.002 T A Monard                                                  
2009jd   II         0.025 I P Catelan, Drake et al. (CRTS)                            
2009jw   II         0.020 T P LOSS                                                    
2009ls   II         0.003 T A Nishiyama, Kabashima                                    
2009nu   II         0.040 I P Prieto, Drake et al. (CRTS)                             
2010K    II         0.020 I P Prieto, Drake et al. (CRTS)                             
2010aw   II         0.023 T P LOSS                                                    
2010gq   II         0.018 I P Novoselnik et al. (La Sagra Sky Survey)                 
2010gs   II         0.027 I P Novoselnik et al. (La Sagra Sky Survey)                 
2010ib   II         0.019 T P Cenko et al. (LOSS)                                     
2010id   II         0.017 T P Cenko et al. (LOSS)                                     
1993G    II L       0.010 T P Treffers, Leibundgut, Filippenko, Richmond              
2006W    II L       0.016 T P LOSS                                                    
1990H    II P       0.005 T P Perlmutter, Pennypacker, et al.                         
1991G    II P       0.002 T P Mueller                                                 
1998bv   II P       0.005 T P Kniazev et al.                                          
1998dl   II P       0.005 T P LOSS                                                    
1999ev   II P       0.003 T A Boles                                                   
1999gi   II P       0.002 T A Kushida                                                 
1999gn   II P       0.005 T A Dimai                                                   
1999gq   II P       0.001 T P LOSS                                                    
2000db   II P       0.002 T A Aoki                                                    
2001R    II P       0.014 T P LOTOSS                                                  
2001X    II P       0.005 T P BAO                                                     
2001dc   II P       0.007 T A Armstrong                                               
2001dk   II P       0.018 T A Boles                                                   
2001fv   II P       0.005 T A Armstrong                                               
2001ij   II P       0.038 I P SDSS                                                    
2002ik   II P       0.032 I P SDSS                                                    
2003J    II P       0.003 T A Puckett, Newton; Kushida                                
2003Z    II P       0.004 T P Qiu, Hu                                                 
2003aq   II P       0.018 T A Boles                                                   
2003gd   II P       0.002 T A Evans                                                   
2003ie   II P       0.002 T A Arbour                                                  
2004A    II P       0.003 T A Itagaki                                                 
2004am   II P       0.001 T P LOSS                                                    
2004cm   II P       0.004 I P SDSS                                                    
2004dd   II P       0.013 T P LOSS                                                    
2004dg   II P       0.005 T A Vagnozzi et al.                                         
2004dj   II P       0.000 T A Itagaki                                                 
2004du   II P       0.017 T P LOSS                                                    
2004ez   II P       0.005 T A Itagaki                                                 
2004fc   II P       0.006 T P LOSS                                                    
2005ad   II P       0.005 T A Itagaki                                                 
2005ay   II P       0.003 T A Rich                                                    
2005cs   II P       0.002 T A Kloehr                                                  
2006bp   II P       0.003 T A Itagaki                                                 
2006fq   II P       0.070 I P SDSS II                                                 
2006my   II P       0.003 T A Itagaki                                                 
2006ov   II P       0.005 T A Itagaki                                                 
2007aa   II P       0.005 T A Doi                                                     
2007aq   II P       0.021 T P Winslow, Li (LOSS)                                      
2007av   II P       0.005 T A Arbour                                                  
2007bf   II P       0.018 T A Puckett, Guido                                          
2007jf   II P       0.070 I P SDSS                                                    
2007nw   II P       0.060 I P SDSS                                                    
2007od   II P       0.006 T A Maticic (PIKA)                                          
2008F    II P       0.018 T A Puckett, Sostero                                        
2008X    II P       0.007 T P Boles; Winslow, Li, Filippenko (LOSS)                   
2008az   II P       0.010 T A Newton, Gagliano, Puckett                               
2008ea   II P       0.015 T P Martinelli, Biagietti, Iafrate; LOSS                    
2008hx   II P       0.022 T P LOSS                                                    
2008in   II P       0.005 T A Itagaki                                                 
2009A    II P       0.017 T P Pignata et al. (CHASE)                                  
2009E    II P       0.007 T A Boles                                                   
2009W    II P       0.017 I P Drake et al. (CRTS)                                     
2009am   II P       0.012 T P LOSS                                                    
2009ao   II P       0.011 T P Pignata et al. (CHASE)                                  
2009bz   II P       0.011 T P LOSS                                                    
2009dh   II P       0.060 I P Drake et al. (CRTS)                                     
2009ga   II P       0.011 T A Itagaki                                                 
2009hf   II P       0.013 T A Monard                                                  
2009hq   II P       0.007 T A Monard                                                  
2009ie   II P       0.018 T P LOSS                                                    
2009lx   II P       0.027 I P Drake et al. (CRTS)                                     
2009md   II P       0.004 T A Itagaki                                                 
2009my   II P       0.011 T P LOSS                                                    
2010aj   II P       0.021 T A Newton, Puckett                                         
2010fx   II P       0.017 T A Newton, Puckett                                         
2010gf   II P       0.019 T P Cenko et al. (LOSS)                                     
2010hm   II P       0.020 T P Cenko et al. (LOSS)                                     
2010jc   II P       0.024 I P Howerton et al. (CRTS); Puckett, Newton                 
1999br   II P pec   0.003 T P LOSS                                                    
2000em   II pec     0.019 T P Nearby Galaxies Supernova Search                        
2001dj   II pec     0.018 T P LOTOSS                                                  
2003cv   II pec     0.028 I P NEAT/Wood-Vasey et al.                                  
2004by   II pec     0.012 T A Armstrong                                               
2004gg   II pec     0.020 T P LOSS                                                    
2007ms   II pec     0.040 I P SDSS                                                    
2006G    II/IIb     0.017 T P LOSS                                                    
PTF09dxv IIb        0.033 I P PTF                                                     
PTF09fae IIb        0.067 I P PTF                                                     
2005U    IIb      1 0.010 T P Mattila et al., Nuclear Supernova Search                
1996cb   IIb        0.002 T A Aoki                                                    
1997dd   IIb        0.015 T A Aoki                                                    
2001ad   IIb        0.011 T P BAO                                                     
2001gd   IIb        0.003 T A Itagaki; Dimai                                          
2003ed   IIb        0.004 T A Itagaki                                                 
2004ex   IIb        0.017 T P LOSS                                                    
2004gj   IIb        0.021 T P LOSS                                                    
2005la   IIb      1 0.019 I P Quimby, Mondol                                          
2006dl   IIb        0.022 T P LOSS                                                    
2006iv   IIb        0.008 T A Duszanowicz                                             
2006qp   IIb        0.012 T A Itagaki                                                 
2006ss   IIb        0.012 T A Boles                                                   
2007ay   IIb        0.015 T P Mostardi, Li (LOSS)                                     
2008ax   IIb        0.002 T P Mostardi, Li, Filippenko (LOSS); Itagaki                
2008cw   IIb        0.032 I P Yuan et al. (ROTSE)                                     
2008cx   IIb        0.019 T A Monard                                                  
2008ie   IIb        0.014 T P Pignata et al. (CHASE); Hirose                          
2009K    IIb        0.012 T P Pignata et al. (CHASE)                                  
2009ar   IIb        0.026 I P Mahabal, Drake et al. (CRTS)                            
2009fi   IIb        0.016 T A Boles                                                   
2009jv   IIb        0.016 T A Gorelli, Newton, Puckett                                
2010am   IIb        0.020 I P Drake et al. (CRTS)                                     
1994Y    IIn        0.009 T P Wren                                                    
1995G    IIn        0.016 T A Evans, Shobbrook, Beaman                                
1996ae   IIn        0.005 T A Vagnozzi, Piermarini, Russo                             
1996bu   IIn        0.004 T A Kushida                                                 
1997ab   IIn        0.013 T P Hagen, Reimers                                          
1998S    IIn        0.003 T P BAO Supernova Survey                                    
1999eb   IIn        0.018 T P LOSS                                                    
1999gb   IIn        0.017 T P LOSS                                                    
2000ev   IIn        0.015 T A Manzini                                                 
2001I    IIn        0.017 T P LOTOSS                                                  
2001fa   IIn        0.017 T P LOTOSS                                                  
2002ea   IIn        0.014 T A Puckett, Newton                                         
2002fj   IIn        0.015 T A Monard                                                  
2003G    IIn        0.011 T P LOTOSS                                                  
2003dv   IIn        0.008 T P LOTOSS                                                  
2003ke   IIn        0.021 T P LOSS                                                    
2004F    IIn        0.017 T P LOSS                                                    
2005cp   IIn        0.022 T P LOSS                                                    
2005db   IIn        0.015 T A Monard                                                  
2005gl   IIn        0.016 T A Puckett, Ceravolo                                       
2006aa   IIn        0.021 T P LOSS                                                    
2006am   IIn        0.009 T P LOSS                                                    
2006bo   IIn        0.015 T A Boles                                                   
2006cy   IIn        0.036 I P Quimby, Mondol                                          
2006db   IIn        0.023 I P Quimby, Mondol                                          
2006gy   IIn        0.019 I P Quimby                                                  
2006jd   IIn      1 0.019 T P LOSS                                                    
2006tf   IIn        0.074 I P Quimby, Castro, Mondol                                  
2007K    IIn        0.022 T P Madison, Li (LOSS)                                      
2007cm   IIn        0.016 T A Kloehr                                                  
2007rt   IIn        0.022 T P Li (LOSS)                                               
2008B    IIn        0.019 T P Itagaki                                                 
2008fm   IIn        0.039 I P Yuan et al. (ROTSE)                                     
2008gm   IIn        0.012 T P Pignata et al. (CHASE)                                  
2008ip   IIn        0.015 T A Kobayashi                                               
2008ja   IIn        0.069 I P Catelan, Drake et al. (CRTS)                            
2009nn   IIn        0.046 I P Zheng, Yuan et al. (ROTSE)                              
2010jl   IIn        0.011 T A Newton, Puckett                                         
1994W    IIn P      0.004 T A Cortini, Villi                                          
2007pk   IIn pec    0.017 T P Parisky, Li (LOSS)                                      
2010al   IIn pec    0.017 T A Rich                                                    
PTF09awk Ib         0.062 I P PTF                                                     
PTF09dfk Ib         0.016 I P PTF                                                     
1995F    Ib       1 0.005 T P Lane, Gray                                              
1997X    Ib       1 0.004 T A Aoki                                                    
2005bf   Ib       1 0.019 T A LOSS                                                    
2006fo   Ib       1 0.021 I P SDSS II                                                 
2006lc   Ib       2 0.016 I P SDSS                                                    
2007kj   Ib       1 0.018 T A Itagaki                                                 
1991ar   Ib         0.015 T P McNaught, Russell                                       
1997dc   Ib         0.011 T P BAO Supernova Survey                                    
1998T    Ib         0.010 T P BAO Supernova Survey                                    
1998cc   Ib         0.014 T P LOSS                                                    
1999di   Ib         0.016 T A Puckett, Langoussis                                     
1999dn   Ib         0.009 T P Beijing Observatory Supernova Survey (Y. L. Qiu et al.) 
1999eh   Ib         0.007 T A Armstrong                                               
2000de   Ib         0.008 T A Migliardi                                               
2000dv   Ib         0.014 T P LOSS                                                    
2000fn   Ib         0.016 T A Holmes                                                  
2002dg   Ib         0.047 I P NEAT/Wood-Vasey et al.                                  
2002hz   Ib         0.018 T P LOTOSS                                                  
2003I    Ib         0.018 T A Puckett, Langoussis                                     
2003bp   Ib         0.020 T P LOTOSS                                                  
2003gk   Ib         0.011 T P LOTOSS                                                  
2004ao   Ib         0.006 T P LOSS                                                    
2004bs   Ib         0.017 T A Armstrong                                               
2004gv   Ib         0.020 T P Chen                                                    
2005O    Ib         0.019 T P Chen                                                    
2005hl   Ib         0.020 I P SDSS                                                    
2005hm   Ib         0.030 I P SDSS                                                    
2005mn   Ib         0.050 I P SDSS                                                    
2006ep   Ib         0.015 T P LOSS; Itagaki                                           
2007ag   Ib         0.021 T A Puckett, Gagliano                                       
2007ke   Ib         0.017 T P Chu, Li (LOSS)                                          
2007qx   Ib         0.060 I P SDSS                                                    
2007uy   Ib         0.007 T A Hirose                                                  
2008D    Ib         0.007 T P Soderberg,Berger,Page                                   
2008ht   Ib         0.022 T P LOSS                                                    
2009ha   Ib         0.015 T A Monard                                                  
2009jf   Ib         0.008 T P LOSS                                                    
2010O    Ib         0.010 T A Newton, Puckett                                         
2002hy   Ib pec     0.013 T A Monard                                                  
2006jc   Ib pec   1 0.006 T A Itagaki; Puckett, Gorelli                               
2009lw   Ib/IIb     0.016 T P LOSS                                                    
2010P    Ib/IIb     0.010 T P Mattila, Kankare                                        
2002dz   Ib/c       0.018 T P LOTOSS                                                  
2003A    Ib/c       0.022 T P LOTOSS                                                  
2003ih   Ib/c       0.017 T A Armstrong                                               
2006lv   Ib/c     1 0.008 T A Duszanowicz                                             
2007sj   Ib/c       0.040 I P SDSS                                                    
2008fn   Ib/c       0.030 I P Yuan et al. (ROTSE)                                     
2008fs   Ib/c       0.039 I P Yuan et al. (ROTSE)                                     
2010br   Ib/c       0.002 T A Nevski                                                  
2010gr   Ib/c       0.017 T P Cenko et al. (LOSS)                                     
2010is   Ib/c       0.021 T P Cenko et al. (LOSS)                                     
2001co   Ib/c pec   0.017 T P LOTOSS                                                  
PTF10bhu Ic         0.036 I P PTF                                                     
PTF10bip Ic         0.051 I P PTF                                                     
2004ib   Ic       2 0.056 I P Frieman, SDSS Collaboration                             
2005az   Ic       3 0.009 I P Quimby et al.                                           
1990B    Ic         0.008 T P Perlmutter, Pennypacker                                 
1990U    Ic         0.008 T P Pennypacker, Perlmutter, Marvin                         
1991N    Ic         0.003 T P Perlmutter, Pennypacker, et al.                         
1994I    Ic         0.002 T A Puckett, Armstrong; Johnson, Millar; Berry; Kushida     
1995bb   Ic       1 0.006 T P Tokarz, Garnavich                                       
1996D    Ic         0.016 T P Drissen, Robert, Dutil, Roy                             
1996aq   Ic         0.005 T A Aoki                                                    
1997ei   Ic         0.011 T A Aoki                                                    
1999bc   Ic         0.021 I P SCP                                                     
1999bu   Ic         0.009 T P LOSS                                                    
2000C    Ic         0.013 T A Foulkes; Migliardi                                      
2000cr   Ic         0.012 T A Migliardi, Dimai                                        
2000ew   Ic         0.003 T A Puckett, Langoussis                                     
2001ch   Ic         0.010 T P LOTOSS                                                  
2001ci   Ic         0.004 T P LOTOSS                                                  
2002J    Ic         0.013 T P LOTOSS                                                  
2002ao   Ic         0.005 T P LOTOSS                                                  
2002hn   Ic         0.017 T P LOTOSS                                                  
2002ho   Ic         0.008 T A Boles                                                   
2002jj   Ic         0.014 T P LOTOSS                                                  
2003L    Ic         0.021 T A Boles; LOTOSS                                           
2003el   Ic         0.019 T P LOTOSS                                                  
2003hp   Ic         0.021 T P LOTOSS                                                  
2004C    Ic         0.006 T P Dudley, Fischer                                         
2004aw   Ic         0.016 T A Boles; Itagaki                                          
2004bf   Ic         0.017 T P LOSS                                                    
2004bm   Ic         0.004 T P LOSS                                                    
2004cc   Ic         0.008 T P LOSS                                                    
2004dc   Ic         0.021 T P LOSS                                                    
2004fe   Ic         0.018 T P LOSS                                                    
2004gn   Ic         0.006 T P LOSS                                                    
2005aj   Ic         0.008 T A Puckett, Newton                                         
2005eo   Ic         0.017 T A LOSS                                                    
2005kl   Ic         0.003 T A Migliardi                                               
2006dg   Ic         0.014 T P LOSS                                                    
2007cl   Ic         0.022 T A Puckett, Sostero                                        
2007nm   Ic         0.046 I P Djorgovski et al. (Palomar-Quest)                       
2007rz   Ic         0.013 T P Parisky, Li (LOSS)                                      
2008ao   Ic         0.015 T A Migliardi, Londero                                      
2008du   Ic         0.016 T P LOSS                                                    
2008ew   Ic         0.020 T P LOSS                                                    
2008fo   Ic         0.030 I P Yuan et al. (ROTSE)                                     
2008hh   Ic         0.019 T A Puckett, Crowley                                        
2008hn   Ic         0.011 T P LOSS                                                    
2009em   Ic         0.006 T A Monard                                                  
2009lj   Ic         0.015 T P LOSS                                                    
2010Q    Ic         0.055 I P Graham, Drake et al. (CRTS)                             
2010do   Ic         0.014 T P Monard; Cenko et al. (LOSS)                             
2010gk   Ic         0.014 T P Li, Cenko et al. (LOSS)                                 
2010io   Ic         0.007 T A Duszanowicz                                             
2003id   Ic pec     0.008 T P LOTOSS                                                  
PTF09sk  Ic-BL      0.035 I P PTF                                                     
1997dq   Ic-BL      0.003 T A Aoki                                                    
1997ef   Ic-BL    1 0.012 T A Sano                                                    
1998ey   Ic-BL      0.016 T A Arbour                                                  
2002ap   Ic-BL      0.002 T A Hirose                                                  
2002bl   Ic-BL      0.016 T A Armstrong                                               
2003jd   Ic-BL      0.019 T P LOSS                                                    
2004bu   Ic-BL      0.018 T A Boles                                                   
2005nb   Ic-BL      0.024 I P Quimby et al.                                           
2006aj   Ic-BL      0.033 I P Cusumano et al.                                         
2006nx   Ic-BL      0.050 I P SDSS                                                    
2006qk   Ic-BL      0.060 I P SDSS                                                    
2007I    Ic-BL      0.022 T P Lee, Li (LOSS)                                          
2007bg   Ic-BL      0.034 I P Quimby, Rykoff, Yuan                                    
2007ce   Ic-BL    2 0.046 I P Quimby                                                  
2010ah   Ic-BL      0.050 I P Ofek et al. (Palomar Transient Factory )                
2010ay   Ic-BL      0.067 I P Drake et al. (CRTS)                                     


==> table2_machine.txt <==
Title:
Authors:
Table:
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units       Label          Explanations
--------------------------------------------------------------------------------
   1-  8 A8     --          SN             SN Name
  10- 17 A8     --          Type           Spectroscopic SN Type
  19- 19 I1     --          TypeReference  Spectroscopic SN Type Reference
  21- 24 F4.2   --          Offset         ?Deprojected SN Offset Normalized by Half-Light Radius
  26- 30 F5.2   [solMass]   LogM           ?50th percentile Log M
  32- 36 F5.2   [solMass] e_LogM           ?16th percentile Log M
  38- 42 F5.2   [solMass] E_LogM           ?84th percentile Log M
  44- 47 F4.2   --          FOffSSFR       ?Deprojected fiber offset normalized by half-light radius of spectrum used for SSFR
  49- 52 F4.2   [yr-1]      SSFR           ?50th percentile Specific Star Formation Rate (SSFR)
  54- 57 F4.2   [yr-1]    e_SSFR           ?16th percentile SSFR
  59- 62 F4.2   [yr-1]    E_SSFR           ?84th percentile SSFR
  64- 67 F4.2   --          FOffOH         ?Deprojected fiber offset normalized by half-light radius of spectrum used for oxygen abundance (O/H)
  69- 72 F4.2   [-]         T04            ?50th percentile Tremonti 2004 (T04) oxygen abundance
  74- 77 F4.2   [-]       e_T04            ?16th pecentile T04
  79- 82 F4.2   [-]       E_T04            ?84th percentile T04
  84- 87 F4.2   [-]         PP04           ?Pettini & Pagel 2004 (PP04) oxygen abundance
  89- 92 F4.2   [-]       e_PP04           ?Uncertainty in PP04
  94- 98 F5.2   mag         AV             ?A_V
 100-103 F4.2   mag       e_AV             ?Uncertainty in A_V
 105-109 F5.2   mag         u-z            ?u-z Color Near Explosion Site
--------------------------------------------------------------------------------
Note (1):   ***ADD LENGTHY NOTES HERE***
Note (2):   ***OR REMOVE THIS SECTION***
--------------------------------------------------------------------------------
PTF09axi II         0.63  9.29  9.20  9.38                                                               1.56 
PTF09bce II         0.95 10.59 10.49 10.90                                                               2.47 
PTF09cjq II         0.69 10.76 10.28 10.93 0.08 0.00 0.00 0.00                               -0.36 0.23  2.63 
PTF09cvi II         1.61  7.64  7.29  7.93                                                               1.81 
PTF09dra II         0.96 10.59 10.49 10.66 0.18 0.00 0.00 0.00 0.18 8.98 8.93 9.01 8.71 0.04  0.98 0.12  1.57 
PTF09ebq II         0.21                                                                                      
PTF09ecm II         0.76                                                                                      
PTF09fbf II         0.65 10.11 10.02 10.43 1.08 0.00 0.00 0.00 1.08 8.73 8.72 8.75 8.24 0.01  0.26 0.03  1.76 
PTF09fmk II         1.00 10.39 10.28 10.49                                                               2.15 
PTF09fqa II         0.49                                                                                      
PTF09hdo II         1.04                                                                                      
PTF09hzg II         0.56 10.49 10.16 10.56                                                               3.04 
PTF09iex II         0.66  8.33  7.75  8.70                                                               1.27 
PTF09ige II         1.31  9.79  9.71  9.88 0.25 0.00 0.00 0.00 0.25 8.85 8.81 8.86 8.63 0.02  0.56 0.05  1.15 
PTF09ism II         2.14  9.50  9.19  9.58 0.83 0.00 0.00 0.00 0.83 8.84 8.77 8.90 8.61 0.06 -0.13 0.15  2.40 
PTF09sh  II         1.25  9.97  9.87 10.16 0.12 0.00 0.00 0.00 0.12 9.01 8.98 9.02 8.73 0.01  0.65 0.04  1.54 
PTF09tm  II         0.55 10.41 10.27 10.59                                                               2.76 
PTF09uj  II         0.54  9.79  9.70  9.88 0.26 0.00 0.00 0.00 0.26 8.83 8.74 8.90 8.63 0.06  1.13 0.21  1.74 
PTF10bau II         0.80 10.35 10.24 10.64 1.22 0.00 0.00 0.00 1.22 9.11 9.07 9.12 8.77 0.02  0.57 0.04  2.34 
PTF10bgl II         0.83 10.69 10.58 10.88 0.94 0.00 0.00 0.00 0.94 8.91 8.90 8.92 8.54 0.01  0.86 0.02  1.74 
PTF10cd  II         0.70  8.75  8.61  8.87                                                               0.57 
PTF10con II         0.17                   0.05 0.00 0.00 0.00 0.05 8.86 8.81 8.91 8.64 0.04  0.72 0.12       
PTF10cqh II         1.32 10.83 10.71 10.95                                                               1.83 
PTF10cwx II         0.70  9.66  9.58  9.73                                                               1.26 
PTF10cxq II         0.39  8.95  8.86  9.10                                                               1.65 
PTF10cxx II         0.58 10.29 10.15 10.47 0.28 0.00 0.00 0.00 0.28 9.05 9.04 9.06 8.78 0.02  1.19 0.05  2.28 
PTF10czn II         1.63 10.51 10.34 10.67                                                               0.63 
PTF10dk  II         0.66  8.32  8.15  8.48                                                               1.40 
PTF10hv  II         0.09 10.30 10.23 10.43 0.08 0.00 0.00 0.00 0.08 8.84 8.78 8.89 8.61 0.03  0.59 0.09  1.61 
2007rw   II       1 0.99  9.54  9.50  9.59 0.15 0.00 0.00 0.00 0.15 8.69 8.67 8.70 8.47 0.01  0.08 0.04  0.87 
1990ah   II         0.67  9.87  9.32  9.95                                                               1.21 
1991ao   II         1.42  9.59  9.03  9.66                                                               2.15 
1992I    II         3.71 10.47 10.37 11.00                                                               3.57 
1992ad   II         1.12 10.17  9.99 10.23                                                               0.97 
1993W    II         0.71  9.62  9.13  9.82                                                               1.97 
1993ad   II         1.48 10.34  9.81 10.47                                                               1.78 
1994P    II         2.01  9.94  9.91  9.99                                                               1.70 
1994ac   II         0.29  9.01  8.92  9.56                                                               1.45 
1995H    II         0.66  9.96  9.91 10.01                                                               1.20 
1995J    II         1.58  9.50  9.46  9.54 0.12 0.00 0.00 0.00 0.12 8.64 8.59 8.69 8.58 0.03  0.26 0.09  0.67 
1995V    II         0.76 10.84 10.80 10.88 0.30 0.00 0.00 0.00 0.30 9.11 9.10 9.12 8.80 0.01  0.92 0.02  1.77 
1995Z    II         0.96 10.05  9.51 10.18                                                               2.45 
1995ab   II         1.48  8.80  8.72  9.36                                                               0.56 
1995ag   II         0.53 10.76 10.71 10.80                                                               1.61 
1995ah   II         0.86  8.72  8.17  8.82 0.35 0.00 0.00 0.00 0.35 8.27 8.15 8.41 8.25 0.02  0.18 0.05  1.12 
1995ai   II         1.44 10.77 10.22 10.88                                                               1.54 
1996B    II         0.60 10.90 10.38 11.05                                                               2.34 
1996an   II         0.77 11.04 11.00 11.09 0.88 0.00 0.00 0.00 0.88 8.91 8.90 8.92 8.63 0.01  0.83 0.02  1.30 
1996bw   II         1.50 10.61 10.11 10.79                                                               1.90 
1996cc   II         0.87  9.80  9.75  9.85                                                               1.63 
1997W    II         1.55 10.61 10.11 10.79                                                               1.69 
1997aa   II         1.91  9.47  9.42 10.04                                                               1.08 
1997bn   II         0.36 10.31  9.74 10.37                                                               2.07 
1997bo   II         0.80  8.23  8.12  8.77 0.37 0.00 0.00 0.00 0.37 7.92 7.86 7.99 7.99 0.01  0.04 0.02  1.78 
1997co   II         0.64 11.16 10.92 11.41 0.15 0.00 0.00 0.00                                1.28 0.23  2.50 
1997cx   II         0.60  9.70  9.66  9.74                                                               1.26 
1997db   II         0.92 10.75 10.71 10.79                                                               0.97 
1997dn   II         1.36 10.05 10.00 10.10 0.88 0.00 0.00 0.00 0.88 8.98 8.97 9.01 8.52 0.01  1.28 0.02  1.77 
1997ds   II         0.53  9.68  9.62  9.73                                                               1.89 
1998R    II         0.44  9.86  9.73  9.94 0.18 0.00 0.00 0.00 0.18 8.97 8.96 8.98 8.69 0.01  1.11 0.04  2.57 
1998W    II         1.02 10.02  9.92 10.55                                                               1.88 
1998Y    II         0.73 10.18 10.10 10.74                                                               1.24 
1998ar   II         1.39 10.80 10.46 11.21 0.05 0.00 0.00 0.00                                0.06 0.18  1.70 
1998bm   II         0.96  8.66  8.60  8.71 0.23 0.00 0.00 0.00 0.23 8.43 8.35 8.49 8.08 0.01  0.48 0.02  0.35 
1998dn   II         2.04 10.12 10.08 10.17                                                               1.91 
1999D    II         1.79  8.79  8.74  8.89                                                               1.80 
1999an   II         0.35  9.46  9.42  9.50 0.21 0.00 0.00 0.00 0.21 8.62 8.60 8.63 8.32 0.01  0.12 0.03  0.82 
1999ap   II         0.47  9.48  9.29  9.59 0.16 0.00 0.00 0.00                                0.43 0.23  1.57 
1999cd   II         1.28 11.36 10.80 11.46 1.07 0.00 0.00 0.00 1.07 8.99 8.98 9.00 8.65 0.01  1.04 0.02  1.50 
1999dh   II         0.96  9.88  9.79 10.44                                                               1.17 
1999et   II         1.18  9.41  9.36  9.46                                                               1.66 
1999ge   II         0.49                   0.03 0.00 0.00 0.00                                0.72 0.08       
1999gg   II         0.67  9.61  9.52 10.17                                                               1.74 
1999gk   II         1.21 10.39 10.34 10.43 0.03 0.00 0.00 0.00 0.03 9.05 9.01 9.11 8.76 0.04  0.50 0.10  1.21 
1999gl   II         0.09 11.03 10.48 11.14                                                               2.45 
2000I    II         0.70 10.96 10.73 11.19 0.95 0.00 0.00 0.00 0.95 9.17 9.16 9.18 8.89 0.02  0.78 0.05  2.23 
2000au   II         1.45 10.05  9.87 10.59 0.08 0.00 0.00 0.00                               -0.54 0.26  2.09 
2000cb   II         1.14                                                                                      
2000el   II         0.29  9.92  9.87  9.97                                                               2.46 
2000ez   II         0.87  9.84  9.76 10.40 0.96 0.00 0.00 0.00 0.96 8.67 8.66 8.69 8.30 0.01  0.02 0.03  1.10 
2000fe   II         1.28                   0.08 0.00 0.00 0.00                                3.02 0.07       
2001H    II         0.24 10.43  9.86 10.50                                                               2.16 
2001J    II         1.00  9.59  9.51 10.14 0.17 0.00 0.00 0.00 0.17 8.80 8.78 8.82 8.67 0.02  0.21 0.05  0.95 
2001K    II         0.88 10.00  9.90 10.54                     0.07                                      2.21 
2001Q    II         1.04                                                                                      
2001aa   II         1.91 10.86 10.57 10.95 0.08 0.00 0.00 0.00                                1.16 0.07  2.49 
2001ab   II         0.95 10.43  9.94 10.63                                                               2.28 
2001ae   II         1.83 10.63 10.48 10.88 0.15 0.00 0.00 0.00 0.15 9.22 9.15 9.23 8.88 0.01  1.27 0.03  0.45 
2001ax   II         1.56 10.58  9.96 10.89                                                               3.32 
2001bk   II         0.95  8.82  8.69  8.95                                                               2.01 
2001cl   II         1.33 10.83 10.21 10.91                                                               2.30 
2001cm   II         1.08 11.45 10.92 11.56 0.42 0.00 0.00 0.00                                1.72 0.30  2.38 
2001cx   II         1.54 10.25 10.12 10.76                                                               2.06 
2001cy   II         0.37 10.75 10.22 10.88                                                               2.67 
2001ee   II         1.29 10.97 10.46 11.17                                                               1.91 
2001fb   II         1.21                   1.22 0.00 0.00 0.00 1.22 8.61 8.59 8.65 8.38 0.02  0.97 0.06       
2001fc   II         0.67 10.31  9.86 10.52                                                               2.98 
2001ff   II         0.32 10.46  9.96 10.62 0.15 0.00 0.00 0.00 0.15 8.99 8.96 9.00 8.77 0.03  1.31 0.08  2.81 
2001hg   II         1.41 10.48 10.43 10.53 0.79 0.00 0.00 0.00 0.79 9.13 9.12 9.14 8.83 0.02  0.69 0.04  1.37 
2002an   II         1.56 10.71 10.16 10.84                                                               1.68 
2002aq   II         2.96  9.88  9.74 10.38                                                               2.71 
2002bh   II         1.37                                                                                      
2002bx   II         2.02                   0.13 0.00 0.00 0.00                                1.48 0.09       
2002ca   II         1.33 10.52 10.03 10.75 0.08 0.00 0.00 0.00 0.08 9.05 9.04 9.08 8.83 0.01  0.90 0.03  2.26 
2002ce   II         0.67                   0.23 0.00 0.00 0.00 0.23 8.97 8.96 8.98 8.57 0.01  0.48 0.02       
2002ej   II         0.91                                                                                      
2002em   II         1.80 10.72 10.14 10.77                                                               2.48 
2002ew   II         1.35  9.44  9.33  9.73 0.39 0.00 0.00 0.00 0.39 8.72 8.70 8.79 8.56 0.02  0.16 0.05  1.40 
2002gd   II         1.71 10.14 10.09 10.19                                                               1.43 
2002hg   II         0.95  9.99  9.93 10.04 1.05 0.00 0.00 0.00 1.05 8.85 8.84 8.86 8.56 0.01  0.49 0.04  1.75 
2002hj   II         1.39  9.39  9.31  9.69                                                               1.03 
2002hm   II         0.86  9.28  9.20  9.84 0.22 0.00 0.00 0.00 0.22 8.71 8.69 8.75 8.45 0.01  0.06 0.03  0.49 
2002ig   II         0.41                                                                                      
2002in   II         0.41  9.16  9.07  9.25 0.41 0.00 0.00 0.00 0.41 8.37 8.17 8.58 8.39 0.06  0.32 0.18  2.01 
2002ip   II         0.50                                                                                      
2002iq   II         0.42                   0.63 0.00 0.00 0.00 0.63 8.29 8.17 8.44 8.25 0.03  0.14 0.07       
2002jl   II         0.03  8.01  7.86  8.15                                                               1.82 
2003C    II         0.91 10.59 10.03 10.70                                                               1.63 
2003O    II         1.54                                                                                      
2003bk   II         0.28 10.62 10.58 10.67 0.10 0.00 0.00 0.00                                1.80 0.14  3.62 
2003bl   II         1.13                   0.04 0.00 0.00 0.00 0.04 9.26 9.25 9.29 8.89 0.01  1.99 0.02       
2003cn   II         2.15  9.75  9.66 10.29 0.09 0.00 0.00 0.00 0.09 9.09 9.08 9.10 8.81 0.02  0.60 0.05  0.53 
2003da   II         0.59  9.60  9.49 10.14 0.27 0.00 0.00 0.00 0.27 8.86 8.84 8.88 8.64 0.02  1.39 0.08  2.12 
2003dq   II         0.40                                                                                      
2003ej   II         1.46  9.74  9.66 10.30 0.05 0.00 0.00 0.00 0.05 8.95 8.87 9.00 8.75 0.05  0.93 0.14  0.85 
2003hg   II         0.29 11.55 10.99 11.64                                                               3.04 
2003hk   II         0.70 11.10 10.96 11.37                                                               2.42 
2003hl   II         0.52 11.45 11.40 11.50                                                               2.67 
2003iq   II         1.09 11.44 11.35 11.50                                                               2.65 
2003jc   II         1.82  9.10  9.03  9.66                                                              -0.38 
2003kx   II         0.53  9.79  9.75  9.85                                                               2.55 
2003ld   II         0.24 10.03  9.93 10.57 0.54 0.00 0.00 0.00 0.54 8.78 8.77 8.79 8.44 0.01  0.65 0.02  1.95 
2003lp   II         0.97  9.67  9.62  9.73                                                               1.56 
2004D    II         0.85                   0.10 0.00 0.00 0.00 0.10 9.08 9.05 9.12 8.77 0.04  1.08 0.10       
2004G    II         1.30 10.38 10.34 10.43 0.87 0.00 0.00 0.00 0.87 8.71 8.70 8.77 8.42 0.02 -0.12 0.04  1.31 
2004T    II         0.93 10.58 10.51 10.90 0.08 0.00 0.00 0.00                                0.16 0.20  2.30 
2004Z    II         1.20 10.02  9.73 10.21                                                               2.09 
2004bn   II         1.10 10.54 10.42 10.82 0.18 0.00 0.00 0.00 0.18 9.17 9.16 9.18 8.82 0.02  1.02 0.05  1.65 
2004ci   II         0.93                   0.81 0.00 0.00 0.00 0.81 9.17 9.16 9.18 8.86 0.01  2.16 0.03       
2004dh   II         0.77                                                                                      
2004ei   II         0.09 10.15 10.09 10.72                                                               3.13 
2004ek   II         3.85 10.28 10.15 10.79                                                               2.08 
2004em   II         1.54                                                                                      
2004er   II         1.48  9.89  9.81 10.44                                                               1.25 
2004gy   II         1.16                                                                                      
2004ht   II         1.28 10.31 10.21 10.41 0.17 0.00 0.00 0.00                                1.30 0.05  2.09 
2004hv   II         1.47  8.81  8.71  8.92                                                               0.65 
2004hx   II         2.17  8.64  8.54  9.18                                                               0.97 
2004hy   II         1.44  9.81  9.71  9.91 0.40 0.00 0.00 0.00 0.40 8.69 8.58 8.79 8.55 0.08  0.03 0.23  1.76 
2005H    II         0.72 10.33 10.21 10.85 0.19 0.00 0.00 0.00 0.19 9.11 9.10 9.12 8.74 0.01  1.15 0.02  2.06 
2005I    II         0.90                                                                                      
2005Y    II         0.56  9.15  9.06  9.73 0.16 0.00 0.00 0.00 0.16 8.82 8.81 8.84 8.61 0.02  0.69 0.05  1.62 
2005Z    II         0.59                   0.08 0.00 0.00 0.00 0.08 9.26 9.19 9.33 8.79 0.03  1.90 0.09       
2005aa   II         0.93 10.37 10.08 10.54                                                               2.65 
2005ab   II         1.14 10.49 10.40 11.05 0.31 0.00 0.00 0.00 0.31 9.11 9.07 9.15 8.79 0.03  2.31 0.11  1.43 
2005au   II         0.76 10.05  9.96 10.62 0.98 0.00 0.00 0.00 0.98 8.92 8.87 8.93 8.59 0.01  0.68 0.04  1.47 
2005bb   II         0.41  9.93  9.87  9.98 0.57 0.00 0.00 0.00 0.57 8.86 8.85 8.88 8.58 0.01  1.28 0.03  2.60 
2005bn   II         0.06  9.18  9.07  9.47 0.34 0.00 0.00 0.00 0.34 9.05 9.04 9.06 8.78 0.02  0.78 0.05  2.42 
2005ci   II         0.45  9.63  9.58  9.67 0.13 0.00 0.00 0.00 0.13 8.72 8.68 8.74 8.57 0.02  0.60 0.05  1.71 
2005dp   II         1.29  9.77  9.72  9.82 0.11 0.00 0.00 0.00 0.11 8.73 8.72 8.75 8.55 0.01  0.67 0.04  1.09 
2005dq   II         0.70                                                                                      
2005dz   II         1.68  9.76  9.67 10.32                                                               2.12 
2005eb   II         0.59 10.67 10.08 10.73                                                               2.72 
2005en   II         0.64 10.54 10.37 11.04 0.20 0.00 0.00 0.00 0.20 9.22 9.15 9.24 8.80 0.01  2.36 0.05  1.46 
2005gi   II         1.13  8.99  8.81  9.14                                                               0.67 
2005gm   II         1.94 10.78 10.49 11.00 0.14 0.00 0.00 0.00                                1.27 0.23  1.71 
2005ip   II         1.09 10.68 10.63 10.74 1.17 0.00 0.00 0.00 1.17 9.13 9.12 9.17 8.86 0.01  0.55 0.03  2.06 
2005kb   II         0.72  8.84  8.75  9.39 0.16 0.00 0.00 0.00 0.16 8.32 8.19 8.46 8.38 0.02  0.34 0.06  1.56 
2005kh   II         3.82 10.40 10.33 10.45                                                               1.72 
2005kk   II         1.81  9.62  9.54 10.17                     0.10      8.95 9.01      0.01             1.10 
2005lb   II         0.71  8.71  8.36  8.97                                                               2.18 
2005lc   II         1.03  8.18  8.10  8.74 0.25 0.00 0.00 0.00 0.25 8.32 8.05 8.68 8.37 0.07 -0.31 0.18  1.57 
2005mg   II         0.74                                                                                      
2006J    II         0.44  9.58  9.47 10.12                                                               1.82 
2006O    II         1.04 10.27  9.85 10.51                                                               1.56 
2006V    II         2.03 10.14 10.07 10.71                                                               2.38 
2006at   II         0.85                                                                                      
2006be   II         0.95  9.98  9.93 10.03 0.61 0.00 0.00 0.00 0.61 8.83 8.77 8.85 8.54 0.02  0.64 0.05  2.10 
2006bj   II         0.31  9.45  9.29  9.60 0.19 0.00 0.00 0.00 0.19 8.79 8.70 8.86 8.64 0.05  0.62 0.16  2.07 
2006bx   II         4.48 10.13  9.70 10.35                                                               0.42 
2006by   II         0.31 10.67 10.14 10.88 0.06 0.00 0.00 0.00                                2.83 0.03  2.77 
2006cx   II         0.37  9.99  9.91 10.54                                                               2.05 
2006dk   II         0.89 10.60 10.09 10.74 0.07 0.00 0.00 0.00                                0.77 0.20  2.43 
2006dp   II         0.66 10.90 10.37 11.02                                                               2.77 
2006ed   II         0.91 10.20  9.65 10.39 0.08 0.00 0.00 0.00 0.08 9.01 9.00 9.05 8.75 0.02  1.85 0.07  1.74 
2006ee   II         1.26 11.18 10.60 11.23                                                               3.06 
2006ek   II         4.26                                                                                      
2006fg   II         0.22  7.92  7.59  8.19                                                               1.63 
2006gs   II         0.84 10.44  9.87 10.53 0.08 0.00 0.00 0.00                               -0.29 0.30  2.39 
2006iu   II         0.31                                                                                      
2006iw   II         0.87  9.70  9.49  9.84 0.18 0.00 0.00 0.00 0.18 8.82 8.73 8.88 8.61 0.05  0.44 0.16  1.98 
2006kh   II         0.52  9.50  9.39  9.58 0.58 0.00 0.00 0.00 0.58 9.04 8.99 9.06 8.74 0.02  0.45 0.04  2.10 
2006pc   II         1.13 10.01  9.88 10.13 0.37 0.00 0.00 0.00 0.37 8.71 8.65 8.78 8.59 0.04  1.61 0.14  2.23 
2006qn   II         0.39 10.11 10.02 10.41                                                               2.06 
2006st   II         3.44 10.54 10.01 10.63                                                               1.23 
2007L    II         1.82 10.03  9.51 10.15 0.08 0.00 0.00 0.00                                0.23 0.23  1.64 
2007T    II         1.28 10.35  9.85 10.55 0.08 0.00 0.00 0.00                                0.67 0.17  1.73 
2007am   II         0.60 10.68 10.62 10.72 0.07 0.00 0.00 0.00                                0.90 0.01  1.64 
2007an   II         1.18 10.53  9.99 10.63 0.84 0.00 0.00 0.00 0.84 8.99 8.98 9.00 8.69 0.01  1.11 0.03  1.23 
2007be   II         1.55 10.09 10.00 10.66 0.14 0.00 0.00 0.00 0.14 9.05 9.01 9.09 8.79 0.02  1.71 0.08  2.73 
2007fp   II         0.36 10.64 10.09 10.75 1.08 0.00 0.00 0.00 1.08 9.11 9.10 9.12 8.83 0.02  0.86 0.04  2.14 
2007gw   II         0.72 10.60 10.09 10.74 0.07 0.00 0.00 0.00                                0.77 0.20  2.38 
2007ib   II         1.83  9.93  9.83 10.12 0.14 0.00 0.00 0.00 0.14 9.01 9.00 9.02 8.76 0.02  0.51 0.05  0.94 
2007il   II         1.08 10.31 10.22 10.62 0.08 0.00 0.00 0.00 0.08 9.08 9.04 9.10 8.78 0.03  0.71 0.08  1.57 
2007jn   II         3.57  9.08  8.93  9.22                                                               1.10 
2007kw   II         1.83 10.80 10.70 10.91                                                               1.43 
2007ky   II         1.19 10.90 10.79 11.03                                                               2.53 
2007lb   II         0.57  7.98  7.81  8.15                                                               0.60 
2007ld   II         0.62  8.01  7.66  8.26                                                               0.79 
2007lj   II         0.61  8.02  7.78  8.23                                                               1.53 
2007lx   II         1.23 10.71 10.58 10.80 1.53 0.00 0.00 0.00 1.53 8.70 8.65 8.74 8.45 0.03 -0.02 0.07  1.55 
2007md   II         1.10 10.79 10.60 10.95                                                               2.71 
2007sz   II         1.46  9.10  8.52  9.47                                                               0.96 
2007tn   II         1.34 10.10  9.88 10.23                                                               2.17 
2008N    II         0.41 10.53 10.48 10.58 0.27 0.00 0.00 0.00 0.27 9.13 9.12 9.14 8.84 0.01  1.41 0.03  2.38 
2008aa   II         0.82 10.96 10.70 11.11                                                               2.44 
2008ak   II         0.78 10.26 10.21 10.31                                                               1.79 
2008bh   II         1.06 11.02 10.52 11.23                                                               1.92 
2008bj   II         0.71  8.51  8.45  9.08 0.17 0.00 0.00 0.00 0.17 8.37 8.20 8.54 8.38 0.04 -0.03 0.10  1.23 
2008bl   II         0.81  9.69  9.60 10.26 0.06 0.00 0.00 0.00 0.06 9.07 9.05 9.08 8.84 0.04  0.25 0.07  1.14 
2008bx   II         0.53  9.36  9.31  9.41                                                               1.04 
2008ch   II         0.70 11.10 10.59 11.24                                                               2.79 
2008dw   II         0.45  9.61  9.06  9.68 0.18 0.00 0.00 0.00 0.18 8.42 8.28 8.54 8.36 0.02  0.40 0.06  0.86 
2008ej   II         0.36 10.86 10.54 10.93                                                               3.73 
2008gd   II         1.50  9.95  9.87 10.06 0.23 0.00 0.00 0.00 0.23 8.84 8.76 8.91 8.66 0.06  0.73 0.18  1.33 
2008gz   II         0.51 11.01 10.93 11.07                                                               2.02 
2009H    II         0.96 11.04 10.99 11.09 0.88 0.00 0.00 0.00 0.88 8.91 8.90 8.92 8.63 0.01  0.83 0.02  2.56 
2009af   II         0.55  9.98  9.93 10.03                                                               2.12 
2009at   II         0.73 10.74 10.66 10.80 0.07 0.00 0.00 0.00 0.07 8.97 8.92 9.00 8.73 0.04  1.82 0.13  2.68 
2009ay   II         0.94 10.76 10.53 10.96                                                               2.19 
2009bj   II         5.55  8.99  8.73  9.16                                                               2.22 
2009bk   II         8.77  9.64  9.55  9.84 0.20 0.00 0.00 0.00 0.20 8.70 8.66 8.73 8.60 0.03  0.23 0.07  0.60 
2009bl   II         1.10  9.90  9.80 10.03 0.20 0.00 0.00 0.00 0.20 8.78 8.71 8.82 8.63 0.04  0.51 0.10  1.27 
2009ct   II         1.98 10.58 10.41 10.71                                                               1.85 
2009dd   II         0.19 11.26 11.19 11.33 0.72 0.00 0.00 0.00 0.72 9.09 9.08 9.10 8.76 0.01  2.13 0.02  2.75 
2009fe   II         0.73 10.77 10.59 10.82                                                               2.42 
2009hd   II         0.72 11.88 11.82 11.93 0.46 0.00 0.00 0.00 0.46 9.15 9.14 9.16 8.84 0.01  0.84 0.03  1.81 
2009jd   II         2.39  9.37  9.29  9.68                                                               1.09 
2009jw   II         0.35  9.82  9.75  9.94 0.15 0.00 0.00 0.00 0.15 9.04 9.01 9.09 8.77 0.02  0.99 0.05  2.60 
2009ls   II         0.58 10.73 10.68 10.78 0.08 0.00 0.00 0.00 0.08 8.96 8.91 9.00 8.77 0.04  0.16 0.10  1.93 
2009nu   II         1.82  9.21  8.95  9.38                                                               0.47 
2010K    II         0.53  8.33  7.75  8.70                                                               1.16 
2010aw   II         1.59 10.11 10.02 10.43 1.20 0.00 0.00 0.00 1.20 8.62 8.60 8.65 8.29 0.01  0.51 0.03  1.36 
2010gq   II         0.47  9.92  9.79 10.45 0.67 0.00 0.00 0.00 0.67 9.13 9.12 9.14 8.84 0.02  0.93 0.06  2.59 
2010gs   II         1.19 10.22 10.15 10.53 0.07 0.00 0.00 0.00                                1.22 0.09  2.15 
2010ib   II         0.64  9.40  9.31  9.94                                                               1.44 
2010id   II         7.52 10.91 10.34 10.99                                                              -0.36 
1993G    II L       0.86 10.57 10.49 11.14 0.14 0.00 0.00 0.00                                2.21 0.02  2.05 
2006W    II L       1.07 10.37  9.86 10.52                                                               2.70 
1990H    II P       0.45 10.94 10.86 11.01 0.04 0.00 0.00 0.00 1.04      9.08 9.10      0.01  1.34 0.08  2.80 
1991G    II P       1.11 11.26 11.19 11.33 1.23 0.00 0.00 0.00 1.23 8.99 8.98 9.00 8.51 0.00  1.12 0.02  2.28 
1998bv   II P       1.26  8.36  8.31  8.40 0.23 0.00 0.00 0.00 0.23 8.11 8.02 8.15 8.18 0.01 -0.01 0.03  1.14 
1998dl   II P       0.88 11.04 11.00 11.09 0.88 0.00 0.00 0.00 0.88 8.91 8.90 8.92 8.63 0.01  0.83 0.02  2.10 
1999ev   II P       1.08 11.64 11.61 11.68                                                               3.17 
1999gi   II P       0.65 11.13 11.09 11.18 0.74 0.00 0.00 0.00 0.74 9.19 9.18 9.20 8.90 0.01  0.90 0.02  1.21 
1999gn   II P       0.86 11.48 11.40 11.53 0.83 0.00 0.00 0.00 0.83 9.25 9.24 9.26 8.84 0.01  0.53 0.02  1.16 
1999gq   II P       1.06  9.95  9.91  9.99 1.25 0.00 0.00 0.00 1.25 7.86 7.81 7.94 8.21 0.01  0.31 0.02  1.03 
2000db   II P       0.76 10.72 10.67 10.77 0.98 0.00 0.00 0.00 0.98 8.87 8.86 8.88 8.46 0.01  0.79 0.02  1.30 
2001R    II P       1.59 11.07 10.60 11.31                                                               2.07 
2001X    II P       0.88                   0.82 0.00 0.00 0.00 0.82 9.15 9.14 9.16 8.84 0.01  0.80 0.04       
2001dc   II P       0.73                   0.13 0.00 0.00 0.00                                2.03 0.10       
2001dk   II P       1.29  9.73  9.67 10.29                                                               2.09 
2001fv   II P       1.47 10.37 10.31 10.42 0.12 0.00 0.00 0.00                               -0.05 0.14  2.15 
2001ij   II P       0.85                   0.75 0.00 0.00 0.00 0.75 8.99 8.94 9.01 8.75 0.04  0.27 0.09       
2002ik   II P       1.56 10.56 10.38 10.72 0.16 0.00 0.00 0.00                                1.32 0.15  2.05 
2003J    II P       0.57 11.27 11.23 11.31 0.72 0.00 0.00 0.00 0.72 8.95 8.92 9.00 8.71 0.04  2.17 0.16  3.39 
2003Z    II P       1.37                   0.04 0.00 0.00 0.00 0.04 9.06 9.04 9.11 8.74 0.02  1.08 0.08       
2003aq   II P       0.88  9.27  9.18  9.81 0.09 0.00 0.00 0.00 0.09 8.95 8.94 8.96 8.70 0.01  0.43 0.02  1.61 
2003gd   II P       1.66 11.52 11.47 11.57                                                               0.94 
2003ie   II P       1.22 11.18 11.04 11.27 1.09 0.00 0.00 0.00 1.09 9.09 9.08 9.10 8.80 0.01  0.55 0.03  0.84 
2004A    II P       1.90 10.55 10.51 10.60                                                               2.03 
2004am   II P       0.22 12.39 12.24 12.44 0.05 0.00 0.00 0.00                                4.63 0.03  4.82 
2004cm   II P       0.09  9.61  9.56  9.65 0.09 0.00 0.00 0.00 0.09 8.73 8.68 8.79 8.48 0.05  3.75 0.18  1.96 
2004dd   II P       0.91  9.82  9.74 10.40                                                               1.29 
2004dg   II P       1.04 10.97 10.83 11.07 0.18 0.00 0.00 0.00                                1.14 0.12  1.99 
2004dj   II P       1.33                   1.57 0.00 0.00 0.00 1.57 8.52 8.33 8.58 8.55 0.04 -0.15 0.10       
2004du   II P       0.65                                                                                      
2004ez   II P       1.64 10.67 10.61 10.71 0.99 0.00 0.00 0.00 0.99 9.07 9.06 9.09 8.69 0.01  0.79 0.02  1.85 
2004fc   II P       0.16 10.62 10.56 10.67 0.19 0.00 0.00 0.00 0.19 9.01 9.00 9.02 8.75 0.02  1.03 0.05  2.98 
2005ad   II P       1.96 10.16 10.12 10.20 0.79 0.00 0.00 0.00 0.79 8.91 8.90 8.92 8.58 0.01  0.16 0.04  1.24 
2005ay   II P       1.02 11.13 11.06 11.18 0.83 0.00 0.00 0.00 0.83 9.10 9.09 9.11 8.74 0.01  0.74 0.03  1.34 
2005cs   II P       0.62 12.11 12.01 12.23 0.62 0.00 0.00 0.00 0.62 9.05 9.01 9.09 8.78 0.03  0.13 0.07  1.11 
2006bp   II P       1.60 11.59 11.51 11.64                                                               2.16 
2006fq   II P       0.42 10.04  9.95 10.14 0.31 0.00 0.00 0.00 0.31 8.99 8.98 9.00 8.69 0.01  0.58 0.04  1.66 
2006my   II P       1.08 11.13 11.06 11.18 0.50 0.00 0.00 0.00 0.50 9.05 9.04 9.07 8.82 0.01  1.11 0.04  2.36 
2006ov   II P       0.85 11.48 11.40 11.53 0.82 0.00 0.00 0.00 0.82 9.25 9.24 9.26 8.84 0.01  0.53 0.02  1.13 
2007aa   II P       1.63                   1.17 0.00 0.00 0.00 1.17 9.23 9.22 9.24 8.87 0.01  0.70 0.02       
2007aq   II P       3.25 10.81 10.53 10.95 0.06 0.00 0.00 0.00 0.06 9.14 9.11 9.16 8.79 0.02  1.03 0.05  1.22 
2007av   II P       0.20 10.58 10.54 10.62 0.11 0.00 0.00 0.00 0.11 9.01 8.99 9.06 8.77 0.03  1.50 0.11  3.35 
2007bf   II P       1.60 10.16  9.63 10.39 0.09 0.00 0.00 0.00                                0.52 0.24  1.60 
2007jf   II P       0.89  9.48  9.35  9.62 0.34 0.00 0.00 0.00 0.34 8.42 8.24 8.56 8.43 0.04  0.25 0.12  1.93 
2007nw   II P       0.75 10.31 10.17 10.45                                                               2.19 
2007od   II P       3.37  8.87  8.81  8.92                                                               2.19 
2008F    II P       1.93                                                                                      
2008X    II P       0.61  9.22  9.17  9.26 0.12 0.00 0.00 0.00 0.12 8.59 8.53 8.66 8.57 0.05  0.31 0.14  1.39 
2008az   II P       0.42 10.01  9.94 10.06                                                               2.26 
2008ea   II P       0.88 10.81 10.30 10.95                                                               2.08 
2008hx   II P       0.80 10.84 10.57 11.02 0.36 0.00 0.00 0.00 0.36 9.09 9.08 9.10 8.79 0.01  1.86 0.02  2.79 
2008in   II P       1.83 11.47 11.35 11.53 2.17 0.00 0.00 0.00 2.17 8.91 8.90 8.92 8.37 0.01  0.77 0.02  2.25 
2009A    II P       1.37  8.64  8.57  9.21                                                               0.55 
2009E    II P       1.34  9.22  9.17  9.26 0.12 0.00 0.00 0.00 0.12 8.59 8.53 8.66 8.57 0.05  0.31 0.14  0.21 
2009W    II P       2.45  8.81  8.26  8.90                                                               0.15 
2009am   II P       1.33 10.60 10.50 11.14 0.67 0.00 0.00 0.00 0.67 9.09 9.05 9.12 8.82 0.03  1.66 0.10  2.95 
2009ao   II P       0.82 10.96 10.42 11.09 0.09 0.00 0.00 0.00 0.09 9.15 9.10 9.19 8.78 0.02  1.82 0.06  2.39 
2009bz   II P       1.09  9.08  9.01  9.64 0.10 0.00 0.00 0.00 0.10 8.58 8.55 8.62 8.42 0.02 -0.02 0.05  1.19 
2009dh   II P       1.34  8.05  7.88  8.22                                                               2.29 
2009ga   II P       0.76                                                                                      
2009hf   II P       1.58 11.06 10.52 11.17                                                               2.28 
2009hq   II P       1.43 10.28 10.24 10.33 1.50 0.00 0.00 0.00 1.50 8.84 8.81 8.86 8.50 0.01  0.58 0.03  1.39 
2009ie   II P       2.54 10.06 10.02 10.10                                                               1.07 
2009lx   II P       2.35 10.61 10.36 10.78 0.11 0.00 0.00 0.00                                1.54 0.06  1.81 
2009md   II P       0.85 10.35 10.31 10.39 0.22 0.00 0.00 0.00 0.22 9.01 9.00 9.02 8.77 0.02  0.78 0.04  1.70 
2009my   II P       1.06 10.41  9.87 10.52                     0.20                                      1.17 
2010aj   II P       1.17 10.67 10.43 10.92                                                               1.19 
2010fx   II P       1.60  9.85  9.76 10.41                                                               1.55 
2010gf   II P       1.01 10.28  9.82 10.51                                                               1.56 
2010hm   II P       1.48 10.50 10.39 10.78                                                               2.62 
2010jc   II P       2.29 10.77 10.52 10.96 0.06 0.00 0.00 0.00                               -0.16 0.34  0.56 
1999br   II P pec   1.21 10.71 10.66 10.76 1.07 0.00 0.00 0.00 1.07 9.03 9.02 9.04 8.65 0.01  0.46 0.02  1.95 
2000em   II pec     0.43  9.96  9.47 10.14                                                               2.60 
2001dj   II pec     3.41 10.63 10.55 11.18                                                               2.90 
2003cv   II pec     0.92  8.34  8.26  8.65                                                               1.17 
2004by   II pec     1.51 10.03  9.92 10.57                                                               1.14 
2004gg   II pec     1.40                                                                                      
2007ms   II pec     0.25  8.61  8.37  8.81                                                               0.94 
2006G    II/IIb     1.23 10.97 10.80 11.47                                                               2.94 
PTF09dxv IIb        1.29                                                                                      
PTF09fae IIb        0.86  8.39  8.26  8.50                                                               0.65 
2005U    IIb      1 0.27 10.57 10.49 11.13 0.13 0.00 0.00 0.00                                2.21 0.02  0.98 
1996cb   IIb        1.19  9.79  9.76  9.84 0.13 0.00 0.00 0.00 0.13 8.54 8.42 8.58 8.39 0.01  0.38 0.04  0.96 
1997dd   IIb        2.21 11.07 10.60 11.26 0.86 0.00 0.00 0.00 0.86 9.23 9.22 9.24 8.69 0.01  0.99 0.03  0.62 
2001ad   IIb        2.01  9.53  9.45 10.08 0.07 0.00 0.00 0.00 0.07 8.81 8.77 8.86 8.70 0.04  0.16 0.11 -0.76 
2001gd   IIb        1.78 11.46 11.34 11.53 2.63 0.00 0.00 0.00 2.63 8.87 8.86 8.88 8.59 0.02  0.72 0.06  1.23 
2003ed   IIb        0.51                   1.47 0.00 0.00 0.00 1.47 8.93 8.92 8.94 8.55 0.01  1.02 0.02       
2004ex   IIb        1.85 10.59 10.46 11.09                                                               1.82 
2004gj   IIb        1.29                   0.31 0.00 0.00 0.00 0.31 8.99 8.98 9.00 8.69 0.01  0.84 0.03       
2005la   IIb      1 1.25  8.71  8.66  8.76                                                               1.23 
2006dl   IIb        1.03 10.23 10.11 10.51 0.08 0.00 0.00 0.00 0.08 9.05 9.04 9.07 8.79 0.02  0.98 0.06  1.89 
2006iv   IIb        0.94  9.24  9.20  9.28 0.13 0.00 0.00 0.00 0.13 8.53 8.45 8.56 8.43 0.02  0.05 0.05  1.10 
2006qp   IIb        1.47 10.74 10.20 10.87 0.07 0.00 0.00 0.00                                0.79 0.09  2.00 
2006ss   IIb        1.21  9.85  9.79 10.42 0.32 0.00 0.00 0.00 0.32 8.96 8.90 8.98 8.73 0.03  0.29 0.07  0.79 
2007ay   IIb        0.99 10.07  9.48 10.14                                                               1.32 
2008ax   IIb        1.07 11.18 11.13 11.22 1.14 0.00 0.00 0.00 1.14 8.71 8.70 8.72 8.21 0.01  0.49 0.02  1.78 
2008cw   IIb        0.14  9.33  9.13  9.42 0.26 0.00 0.00 0.00 0.26 8.32 8.15 8.48 8.34 0.02  0.22 0.06  1.21 
2008cx   IIb        1.64 11.00 10.47 11.11 0.04 0.00 0.00 0.00                                0.72 0.08  0.60 
2008ie   IIb        1.24 10.91 10.72 11.49                                                               2.94 
2009K    IIb        0.36 11.30 10.77 11.43                                                               3.05 
2009ar   IIb        0.22  7.21  7.04  7.36                                                               1.31 
2009fi   IIb        0.91  9.17  9.10  9.73 0.21 0.00 0.00 0.00 0.21 8.66 8.64 8.69 8.52 0.02  0.38 0.06  1.09 
2009jv   IIb        0.39 10.33  9.78 10.45 0.10 0.00 0.00 0.00 0.10 9.00 8.99 9.01 8.76 0.01  2.27 0.05  1.61 
2010am   IIb        1.80  9.26  8.90  9.34                                                               0.77 
1994Y    IIn        0.67 11.14 11.07 11.20 1.10 0.00 0.00 0.00 1.10 9.13 9.12 9.14 8.79 0.01  0.71 0.02  2.53 
1995G    IIn        1.37 10.04  9.96 10.59                                                               1.42 
1996ae   IIn        0.93 11.18 11.13 11.22 0.06 0.00 0.00 0.00                                2.92 0.17  3.36 
1996bu   IIn        2.19 11.00 10.95 11.05                                                               2.34 
1997ab   IIn        0.86  8.14  8.07  8.71 0.20 0.00 0.00 0.00 0.20 8.40 8.30 8.49 8.36 0.05  0.07 0.12  1.53 
1998S    IIn        0.93 11.27 11.21 11.31 0.60 0.00 0.00 0.00 0.60 9.09 9.05 9.14 8.82 0.04  1.56 0.12  2.38 
1999eb   IIn        0.57 10.61 10.11 10.79                                                               1.79 
1999gb   IIn        0.93                   0.46 0.00 0.00 0.00 0.46 9.12 9.10 9.15 8.84 0.02  0.73 0.04       
2000ev   IIn        0.92  9.43  9.34  9.98                                                               1.34 
2001I    IIn        0.78                                                                                      
2001fa   IIn        0.67 10.36 10.28 10.92                                                               2.07 
2002ea   IIn        0.62 10.87 10.36 11.05 0.07 0.00 0.00 0.00 0.07 9.15 9.10 9.19 8.78 0.02  1.23 0.06  2.53 
2002fj   IIn        0.71 11.02 10.51 11.23                                                               2.03 
2003G    IIn        0.53                                                                                      
2003dv   IIn        2.53  9.18  9.13  9.23                                                               1.11 
2003ke   IIn        0.83 10.65 10.39 10.79 0.11 0.00 0.00 0.00 0.11 9.08 9.05 9.13 8.75 0.02  1.98 0.08  2.26 
2004F    IIn        0.56 10.16 10.07 10.73 0.82 0.00 0.00 0.00 0.82 8.99 8.98 9.00 8.69 0.01  0.67 0.02  2.08 
2005cp   IIn        0.51 10.39 10.15 10.54                                                               1.81 
2005db   IIn        0.88 11.06 10.57 11.27                                                               2.47 
2005gl   IIn        0.96 11.10 10.99 11.63                                                               1.66 
2006aa   IIn        0.89 10.96 10.67 11.06 0.05 0.00 0.00 0.00 0.05 9.22 9.17 9.24 8.83 0.01  1.42 0.04  1.90 
2006am   IIn        0.95  9.77  9.72  9.82 0.11 0.00 0.00 0.00 0.11 8.73 8.72 8.75 8.55 0.01  0.67 0.04  1.55 
2006bo   IIn        1.28  9.24  9.17  9.81                                                               1.73 
2006cy   IIn        1.78 10.31 10.21 10.51                                                               1.16 
2006db   IIn        1.17  8.74  8.63  9.02 0.19 0.00 0.00 0.00 0.19 8.33 8.16 8.53 8.40 0.06  0.09 0.15  0.98 
2006gy   IIn        0.17 10.60 10.40 11.03                                                               3.26 
2006jd   IIn      1 1.42  9.25  9.15  9.81                                                               0.72 
2006tf   IIn        0.43  8.05  7.88  8.20                                                               0.86 
2007K    IIn        0.88 10.54 10.46 10.85 0.09 0.00 0.00 0.00                               -0.55 0.30  2.82 
2007cm   IIn        1.43 10.18 10.06 10.71 0.10 0.00 0.00 0.00                                0.69 0.23  2.14 
2007rt   IIn        0.28 10.42 10.33 10.73 0.13 0.00 0.00 0.00 0.13 9.05 8.99 9.13 8.72 0.04  1.12 0.14  2.05 
2008B    IIn        0.86 10.37  9.87 10.51 0.18 0.00 0.00 0.00 0.18 9.14 9.13 9.17 8.83 0.02  1.15 0.06  1.46 
2008fm   IIn        1.77                                                                                      
2008gm   IIn        1.42                                                                                      
2008ip   IIn        2.15 10.40  9.88 10.62 0.08 0.00 0.00 0.00                                0.89 0.20  2.73 
2008ja   IIn        0.56  8.42  8.28  8.56                                                               1.57 
2009nn   IIn        1.29  9.85  9.74  9.99                                                               1.59 
2010jl   IIn        0.51  8.93  8.84  9.47 0.69 0.00 0.00 0.00 0.69 8.12 8.00 8.20 8.15 0.01  0.53 0.02  0.25 
1994W    IIn P      0.96 10.86 10.81 10.91 0.11 0.00 0.00 0.00                                1.94 0.04  2.18 
2007pk   IIn pec    0.63                                                                                      
2010al   IIn pec    0.69 10.36  9.84 10.49 0.09 0.00 0.00 0.00 0.09 8.95 8.88 8.98 8.69 0.03  0.92 0.10  2.01 
PTF09awk Ib         0.10  9.59  9.50  9.69 0.44 0.00 0.00 0.00 0.44 8.61 8.59 8.62 8.39 0.01  0.21 0.03  1.51 
PTF09dfk Ib         0.65  8.85  8.29  9.01                                                               1.32 
1995F    Ib       1 0.24 10.47 10.42 10.52 0.49 0.00 0.00 0.00 0.49 9.07 9.06 9.11 8.84 0.03  0.61 0.08  2.54 
1997X    Ib       1 0.48 10.95 10.90 11.00 0.31 0.00 0.00 0.00 0.31 9.07 9.06 9.08 8.79 0.01  0.58 0.03  1.86 
2005bf   Ib       1 1.31                                                                                      
2006fo   Ib       1 0.73 10.48 10.20 10.59 0.98 0.00 0.00 0.00 0.98 9.07 9.05 9.08 8.74 0.01  0.81 0.03  2.14 
2006lc   Ib       2 0.98 10.72 10.56 11.23 0.07 0.00 0.00 0.00                                1.62 0.20  2.69 
2007kj   Ib       1 1.83                                                                                      
1991ar   Ib         0.79 10.31  9.75 10.40                                                               1.39 
1997dc   Ib         0.49 10.74 10.65 11.28                                                               2.20 
1998T    Ib         0.23 10.57 10.49 11.14 0.14 0.00 0.00 0.00                                2.21 0.02  0.95 
1998cc   Ib         1.16 11.06 10.55 11.30                                                               2.34 
1999di   Ib         1.01 11.00 10.45 11.13                                                               1.68 
1999dn   Ib         1.19                                                                                      
1999eh   Ib         0.75 10.48 10.40 10.54 0.09 0.00 0.00 0.00 0.09 8.99 8.98 9.00 8.74 0.02  2.28 0.06  1.77 
2000de   Ib         0.64  9.94  9.89  9.99 0.33 0.00 0.00 0.00 0.33 8.88 8.87 8.94 8.62 0.01  0.29 0.04  1.20 
2000dv   Ib         0.73 10.59 10.09 10.73                                                               2.01 
2000fn   Ib         0.95 10.48  9.94 10.62 0.79 0.00 0.00 0.00 0.79 8.92 8.88 8.97 8.75 0.04  0.95 0.12  2.03 
2002dg   Ib         1.23  9.15  9.06  9.29                                                               0.86 
2002hz   Ib         0.59 10.40 10.26 10.90                                                               2.72 
2003I    Ib         1.16 10.21  9.66 10.32 0.11 0.00 0.00 0.00 0.11 9.01 8.99 9.05 8.74 0.02  1.00 0.06  1.70 
2003bp   Ib         0.91 10.96 10.70 11.11 0.85 0.00 0.00 0.00 0.85 8.99 8.95 9.05 8.74 0.05  1.18 0.15  1.63 
2003gk   Ib         1.11 10.32 10.24 10.89                                                               1.19 
2004ao   Ib         0.52 10.54 10.48 10.59                                                               1.40 
2004bs   Ib         0.45                   0.09 0.00 0.00 0.00 0.09 8.98 8.95 9.01 8.72 0.01  0.71 0.04       
2004gv   Ib         1.13 10.57 10.04 10.77                                                               1.83 
2005O    Ib         0.57 10.64 10.09 10.75 1.08 0.00 0.00 0.00 1.08 9.11 9.10 9.12 8.83 0.02  0.86 0.04  2.74 
2005hl   Ib         1.71 10.56 10.29 10.71 0.25 0.00 0.00 0.00 0.25 9.16 9.13 9.18 8.83 0.02  1.29 0.05  1.78 
2005hm   Ib         0.26  8.47  8.11  8.72                                                               1.77 
2005mn   Ib         0.22  9.63  9.50  9.74 0.22 0.00 0.00 0.00 0.22 8.71 8.66 8.77 8.53 0.05 -0.07 0.14  1.92 
2006ep   Ib         2.20 11.06 10.57 11.27                                                               2.37 
2007ag   Ib         0.52 10.37 10.10 10.52 0.14 0.00 0.00 0.00 0.14 8.98 8.96 8.99 8.72 0.01  1.87 0.05  2.56 
2007ke   Ib         0.69 11.49 11.43 12.05                                                               3.22 
2007qx   Ib         0.58 10.14  9.98 10.28                                                               2.05 
2007uy   Ib         0.56 10.48 10.41 10.54 0.07 0.00 0.00 0.00 0.07 8.99 8.98 9.00 8.74 0.02  2.28 0.06  1.79 
2008D    Ib         1.00 10.48 10.41 10.55 0.09 0.00 0.00 0.00 0.09 8.99 8.98 9.00 8.74 0.02  2.28 0.06  1.79 
2008ht   Ib         1.21 10.67 10.43 10.83 0.08 0.00 0.00 0.00                                0.32 0.10  1.75 
2009ha   Ib         0.87  9.89  9.81 10.45                                                               1.63 
2009jf   Ib         1.50 11.11 10.98 11.20                                                               0.74 
2010O    Ib         0.35 10.57 10.49 11.14 0.14 0.00 0.00 0.00                                2.21 0.02  1.89 
2002hy   Ib pec     0.83 10.95 10.43 11.09                                                               1.95 
2006jc   Ib pec   1 1.36  9.46  9.40  9.51 0.10 0.00 0.00 0.00 0.10 8.49 8.33 8.58 8.53 0.05  0.07 0.12  1.64 
2009lw   Ib/IIb     1.57 10.70 10.61 11.26                                                               1.56 
2010P    Ib/IIb     1.02 10.14 10.10 10.18 0.25 0.00 0.00 0.00                                1.49 0.02  2.15 
2002dz   Ib/c       0.88  9.90  9.79 10.43                                                               2.05 
2003A    Ib/c       0.70 10.48 10.24 10.68                                                               2.18 
2003ih   Ib/c       1.39 10.78 10.27 10.92                                                               2.01 
2006lv   Ib/c     1 0.86  9.77  9.72  9.81 1.19 0.00 0.00 0.00 1.19 8.58 8.51 8.66 8.52 0.05  0.51 0.14  1.76 
2007sj   Ib/c       0.52 10.57 10.44 10.73 0.12 0.00 0.00 0.00 0.12 9.10 9.05 9.15 8.76 0.04  0.93 0.12  2.41 
2008fn   Ib/c       0.65  9.56  9.44  9.84                                                               3.00 
2008fs   Ib/c       0.77 10.11  9.92 10.22                                                               2.26 
2010br   Ib/c       0.28 11.17 11.04 11.27 1.05 0.00 0.00 0.00 1.05 9.09 9.08 9.10 8.80 0.01  0.55 0.03  2.88 
2010gr   Ib/c       1.33 10.07  9.98 10.63                                                               2.27 
2010is   Ib/c       0.73 10.51 10.37 10.79                                                               2.25 
2001co   Ib/c pec   1.06 10.28 10.17 10.83 0.10 0.00 0.00 0.00                                2.76 0.09  2.46 
PTF10bhu Ic         0.71  9.52  9.40  9.69 0.34 0.00 0.00 0.00 0.34 8.61 8.56 8.68 8.53 0.04  0.42 0.10  1.94 
PTF10bip Ic         0.68  9.09  9.00  9.20                                                               1.39 
2004ib   Ic       2 0.56  9.60  9.50  9.70 0.31 0.00 0.00 0.00 0.31 8.48 8.33 8.58 8.48 0.05  0.58 0.16  2.19 
2005az   Ic       3 0.72                   0.13 0.00 0.00 0.00 0.13 8.81 8.73 8.84 8.71 0.03  0.63 0.09       
1990B    Ic         0.42 11.28 11.22 11.34 0.04 0.00 0.00 0.00 0.04 9.23 9.22 9.27 8.76 0.01  3.13 0.05  3.11 
1990U    Ic         1.06 11.12 10.98 11.20                                                               1.84 
1991N    Ic         0.74 10.41 10.37 10.46                                                               0.53 
1994I    Ic         0.34 12.11 12.01 12.23 0.49 0.00 0.00 0.00 0.49 9.15 9.14 9.16 8.86 0.01  1.23 0.02  2.10 
1995bb   Ic       1 0.37  8.82  8.78  8.87                                                               1.91 
1996D    Ic         0.59 10.35 10.26 10.90                                                               2.31 
1996aq   Ic         0.52 10.52 10.48 10.57 0.07 0.00 0.00 0.00 0.07 9.01 9.00 9.02 8.74 0.02  0.52 0.05  1.27 
1997ei   Ic         0.43 11.05 10.52 11.18 0.59 0.00 0.00 0.00 0.59 9.14 9.11 9.16 8.83 0.03  0.86 0.07  2.16 
1999bc   Ic         0.85                   0.08 0.00 0.00 0.00 0.08 9.16 9.12 9.18 8.76 0.02  1.34 0.05       
1999bu   Ic         0.28 10.38 10.33 10.46 0.87 0.00 0.00 0.00 0.87 9.09 9.08 9.10 8.76 0.01  1.15 0.03  3.20 
2000C    Ic         1.40                                                                                      
2000cr   Ic         1.08 11.28 10.76 11.47 0.24 0.00 0.00 0.00                                0.52 0.18  2.09 
2000ew   Ic         0.47 11.02 10.96 11.07 0.02 0.00 0.00 0.00 1.88      8.99 9.06      0.01  1.74 0.12  1.78 
2001ch   Ic         0.49  9.29  9.24  9.33                                                               0.45 
2001ci   Ic         0.27                                                                                      
2002J    Ic         0.72 10.95 10.43 11.09                                                               2.38 
2002ao   Ic         0.95  9.43  9.39  9.48 0.12 0.00 0.00 0.00 0.12 8.55 8.47 8.59 8.41 0.02  0.11 0.06  0.94 
2002hn   Ic         0.27 10.40 10.31 10.95 0.46 0.00 0.00 0.00 0.46 9.12 9.10 9.15 8.84 0.02  0.73 0.04  1.70 
2002ho   Ic         0.87 10.22 10.17 10.33                                                               1.96 
2002jj   Ic         0.35 10.26  9.70 10.41                                                               2.88 
2003L    Ic         0.67                   0.94 0.00 0.00 0.00 0.94 9.11 9.10 9.12 8.74 0.01  1.24 0.03       
2003el   Ic         0.94                   0.06 0.00 0.00 0.00 0.06 9.25 9.19 9.26 8.88 0.01  2.03 0.04       
2003hp   Ic         1.68 10.05  9.90 10.31                                                               1.30 
2004C    Ic         0.95 10.81 10.76 10.85 1.17 0.00 0.00 0.00 1.17 9.01 9.00 9.06 8.74 0.02  1.90 0.06  2.75 
2004aw   Ic         2.04                   0.39 0.00 0.00 0.00 0.39 8.95 8.94 8.96 8.56 0.01  1.02 0.02       
2004bf   Ic         0.71                   0.50 0.00 0.00 0.00 0.50 8.94 8.91 8.97 8.56 0.01  1.77 0.03       
2004bm   Ic         0.05                   0.20 0.00 0.00 0.00 0.20 9.27 9.26 9.28 8.91 0.01  1.56 0.02       
2004cc   Ic         0.24 11.28 11.22 11.34 0.04 0.00 0.00 0.00 0.04 9.23 9.22 9.27 8.76 0.01  3.13 0.05  3.25 
2004dc   Ic         0.54 11.15 10.92 11.33                                                               2.89 
2004fe   Ic         1.01 10.86 10.32 10.98                                                               1.63 
2004gn   Ic         0.70 11.55 11.51 11.58 0.14 0.00 0.00 0.00 0.14 9.11 9.10 9.12 8.84 0.01  3.62 0.04  2.67 
2005aj   Ic         1.27                                                                                      
2005eo   Ic         1.19 10.54 10.37 11.04 0.20 0.00 0.00 0.00 0.20 9.22 9.15 9.24 8.80 0.01  2.36 0.05  2.23 
2005kl   Ic         0.50 10.72 10.66 10.78                                                               1.40 
2006dg   Ic         0.95 10.07  9.98 10.63                                                               2.00 
2007cl   Ic         0.59 10.76 10.53 10.96                                                               1.64 
2007nm   Ic         0.63  8.37  8.15  8.56                                                               2.38 
2007rz   Ic         0.89 10.14 10.05 10.72                                                               1.80 
2008ao   Ic         1.47  9.62  9.54 10.17                                                               1.21 
2008du   Ic         0.92                                                                                      
2008ew   Ic         0.83 10.83 10.55 10.96 1.06 0.00 0.00 0.00 1.06 8.97 8.95 9.01 8.74 0.03  0.32 0.09  2.43 
2008fo   Ic         1.30  9.58  9.47  9.88 0.18 0.00 0.00 0.00 0.18 8.83 8.81 8.84 8.61 0.01  0.87 0.05  1.67 
2008hh   Ic         1.14                                                                                      
2008hn   Ic         0.87 10.62 10.41 11.14 0.68 0.00 0.00 0.00 0.68 9.06 9.05 9.08 8.82 0.02  0.76 0.06  1.93 
2009em   Ic         0.81                                                                                      
2009lj   Ic         1.77 10.62 10.46 11.11                                                               1.91 
2010Q    Ic         0.56  7.44  7.29  7.62                                                               0.76 
2010do   Ic         1.11 10.45 10.32 10.96 0.04 0.00 0.00 0.00 0.04 9.26 9.25 9.29 8.89 0.01  1.99 0.02  1.25 
2010gk   Ic         0.30 10.35 10.23 10.87 0.14 0.00 0.00 0.00 0.14 9.13 9.12 9.14 8.79 0.01  2.79 0.03  2.62 
2010io   Ic         0.32  9.62  9.57  9.66                                                               0.61 
2003id   Ic pec     1.07 10.57 10.52 10.62                                                               1.79 
PTF09sk  Ic-BL      0.77  8.90  8.82  9.11 0.38 0.00 0.00 0.00 0.38 8.36 8.21 8.47 8.30 0.01  0.68 0.04  1.23 
1997dq   Ic-BL      1.59 11.02 10.96 11.08 1.88 0.00 0.00 0.00 1.88 9.00 8.99 9.06 8.48 0.01  0.72 0.03  1.43 
1997ef   Ic-BL    1 1.23 10.55  9.99 10.62 0.06 0.00 0.00 0.00 0.06 9.13 9.12 9.14 8.86 0.01  1.41 0.04  1.22 
1998ey   Ic-BL      1.15 11.13 10.62 11.27                                                               2.72 
2002ap   Ic-BL      2.69 11.52 11.47 11.57                                                              -0.16 
2002bl   Ic-BL      0.94 10.71 10.22 10.87 0.10 0.00 0.00 0.00 0.10 9.12 9.10 9.15 8.76 0.02  2.38 0.09  2.19 
2003jd   Ic-BL      0.57  9.26  9.20  9.82                                                               0.96 
2004bu   Ic-BL      0.43                   0.44 0.00 0.00 0.00 0.44 8.70 8.64 8.72 8.47 0.03  0.75 0.09       
2005nb   Ic-BL      0.58  9.63  9.57  9.96 0.84 0.00 0.00 0.00 0.84 8.57 8.54 8.60 8.33 0.01  0.41 0.04  0.86 
2006aj   Ic-BL      0.77  8.07  7.91  8.23                                                               0.88 
2006nx   Ic-BL      1.22  8.58  8.38  8.74                                                               0.87 
2006qk   Ic-BL      0.19  9.58  9.42  9.73                                                               3.28 
2007I    Ic-BL      0.76  8.93  8.75  9.17 0.21 0.00 0.00 0.00 0.21 8.36 8.17 8.57 8.37 0.05  0.79 0.16  1.32 
2007bg   Ic-BL      3.58  7.96  7.75  8.17                                                               0.97 
2007ce   Ic-BL    2 0.90  8.19  8.11  8.35                                                              -0.14 
2010ah   Ic-BL      0.93  8.82  8.68  8.94                                                               1.34 
2010ay   Ic-BL      0.16  8.57  8.49  8.66 0.54 0.00 0.00 0.00 0.54 8.58 8.55 8.60 8.21 0.01  0.24 0.03  0.97 

